Practical graph signal sampling with log-linear size scaling

Graph signal sampling is the problem of selecting a subset of representative graph vertices whose values can be used to interpolate missing values on the remaining graph vertices. Optimizing the choice of sampling set using concepts from experiment design can help minimize the effect of noise in the input signal. While many existing sampling set selection methods are computationally intensive because they require an eigendecomposition, existing eigendecompostion-free methods are still much slower than random sampling algorithms for large graphs. In this paper, through optimizing sampling sets towards the D-optimal objective from experiment design, we propose a sampling algorithm that has complexity comparable to random sampling algorithms, while reaching accuracy similar to existing eigendecomposition-free methods for a broad range of graph types.

==> 2020_11_20_10_37_alg_times_iter_max_sel.dat <==
500.0,0.20801978,2.7290735,0.61703228,0.60708374,0.61797972,0.6127499,0.61318502,0.5264654,0.14536582,0.0,0.61703228
1000.0,0.46040404,7.417575099999999,2.5373614,2.5002561,2.4719584,2.448717,2.4847924,0.91036962,0.63932958,0.0,2.5002561
2000.0,1.1010521999999998,21.560677,10.015884,9.9140829,9.760386599999999,9.6562219,9.684119099999998,1.8746921000000003,3.3168083,0.0,9.9140829
4000.0,2.5472228,65.091099,39.257540000000006,39.325656,38.796765,37.908521,37.671184000000004,4.2058798,18.125222,0.0,37.908521
8000.0,6.1634421999999995,165.85263,117.53188999999999,117.59937,116.00195,113.87453000000001,111.36119,9.4916781,96.481426,0.0,113.87453000000001


==> 2020_11_20_10_37_sz_alg_snrs.dat <==
   5.0000000e+02   7.2174546e+00   9.7775692e+00   9.8306149e+00   7.6294519e+00   2.1523759e+00   4.6376252e+00   6.0548275e+00   9.0467073e+00   6.7962860e+00   8.9618666e+00
   1.0000000e+03   8.0458134e+00   9.6936801e+00   9.7384683e+00   9.8056771e+00   8.7322585e+00  -2.6739639e+01   7.3288170e+00   9.3637614e+00   7.8909111e+00   9.2511982e+00
   2.0000000e+03   8.2889262e+00   9.3842439e+00   9.3360684e+00   9.3930273e+00   9.3849604e+00   8.3462575e+00   4.9168822e+00   9.3272975e+00   8.2296601e+00   9.2449605e+00
   4.0000000e+03   8.0783492e+00   9.5396416e+00   9.4646010e+00   9.5129903e+00   9.4893909e+00   9.5138414e+00   9.2191478e+00   9.4660446e+00   7.9939212e+00   9.3576397e+00
   8.0000000e+03   8.1633566e+00   8.9449230e+00   8.9215391e+00   8.9541373e+00   8.9419071e+00   8.9837462e+00   8.8083177e+00   8.9196964e+00   8.1140625e+00   8.9426038e+00


==> 2020_12_10_2_38_alg_times_iter_max_sel.dat <==
500.0,0.1803096,3.9070087,0.61479172,0.60803662,0.60721524,0.60607556,0.60607778,0.46650922,0.13788926,0.0,0.61479172
1000.0,0.44662708,21.666432,2.994577,2.9458621,2.9409272,2.9345247000000003,2.934752,0.84609188,0.66033846,0.0,2.994577
2000.0,1.0345648,125.94776999999999,13.671878,13.56146,13.362267999999998,13.378635000000001,13.385225,1.7784202,3.8967568999999997,0.0,13.671878
4000.0,2.5730237999999996,597.2148900000001,66.474947,66.354574,65.689992,65.272399,65.304975,4.265277200000001,28.566941999999997,0.0,66.474947
8000.0,6.7881243,2377.9245,274.62215,274.59885,272.64002999999997,270.24936,269.39269,9.3758718,188.80909,0.0,270.24936


==> 2020_12_10_2_38_sz_alg_snrs.dat <==
   5.0000000e+02   7.1328118e+00   1.0138642e+01   1.0021146e+01   5.4681059e+00   5.8893477e+00   4.4949727e+00   4.5527415e+00   9.4175848e+00   6.4065246e+00  -5.6096469e+00
   1.0000000e+03   7.4969684e+00   9.6977552e+00   9.6198116e+00   9.4176547e+00  -1.4737482e+00   6.5578421e+00   6.8130855e+00   8.6106007e+00   7.0907039e+00   7.1348121e+00
   2.0000000e+03   7.5211521e+00   9.6133751e+00   9.6504384e+00   9.6190722e+00   9.5620092e+00   7.5682050e+00   7.4115410e+00   9.1555945e+00   7.1555920e+00   9.1301853e+00
   4.0000000e+03   7.8570628e+00   9.4282504e+00   9.4355465e+00   9.3996193e+00   9.3972315e+00   7.4143959e+00   8.6176238e+00   9.3013694e+00   7.5273926e+00   9.0579836e+00
   8.0000000e+03   8.2162987e+00   9.5782681e+00   9.5354540e+00   9.4839009e+00   9.5293719e+00   9.5560681e+00   8.4916209e+00   9.4769321e+00   8.0427063e+00   9.1635465e+00


==> BA_bandlim_sig1_1000_8it50_snr.dat <==
   6.0000000e+01   4.3649341e-03   8.6377741e+00   6.4766800e+00   7.6975877e+00   8.9681804e+00   2.0953324e+00   2.1884548e+00   8.3145077e+00   8.3224004e+00
   7.0000000e+01   2.8118162e+00   9.4303250e+00   8.5553639e+00   9.0635833e+00   9.2151809e+00   5.5582906e+00   5.6299598e+00   9.2618485e+00   9.2783866e+00
   8.0000000e+01   4.3406955e+00   9.6937387e+00   9.1247269e+00   9.5137062e+00   3.0416736e+00   7.0018918e+00   6.9842164e+00   9.6773376e+00   9.5661294e+00
   9.0000000e+01   5.8762864e+00   9.8638212e+00   9.4789632e+00   9.7917001e+00   6.8510879e+00   7.8859847e+00   7.9372930e+00   9.8842251e+00   9.8153719e+00
   1.0000000e+02   6.3489820e+00   9.9272870e+00   9.6646142e+00   9.8988215e+00   8.6386675e+00   8.3102547e+00   8.3102547e+00   9.9753915e+00   9.8720824e+00
   1.1000000e+02   6.8554276e+00   1.0004771e+01   9.7564679e+00   9.9663765e+00   8.9158918e+00   8.7925625e+00   8.7925625e+00   1.0049606e+01   9.9679420e+00
   1.2000000e+02   7.5307323e+00   1.0050659e+01   9.8923803e+00   1.0032142e+01   8.9221914e+00   8.9446377e+00   8.9543059e+00   1.0102168e+01   9.9814592e+00
   1.3000000e+02   7.8685831e+00   1.0088182e+01   9.9524264e+00   1.0084786e+01   9.3137835e+00   9.1462859e+00   9.1462859e+00   1.0134957e+01   1.0019971e+01
   1.4000000e+02   8.0484044e+00   1.0122621e+01   9.9993519e+00   1.0111640e+01   9.3648396e+00   9.3639709e+00   9.3639709e+00   1.0156358e+01   1.0075718e+01
   1.5000000e+02   8.0092455e+00   1.0148818e+01   1.0046497e+01   1.0129994e+01   9.5972391e+00   9.5109764e+00   9.5109764e+00   1.0181902e+01   1.0114310e+01
   1.6000000e+02   8.5079258e+00   1.0170939e+01   1.0055953e+01   1.0166332e+01   9.5999515e+00   9.6145530e+00   9.6145530e+00   1.0199839e+01   1.0152555e+01
   1.7000000e+02   8.6251168e+00   1.0189834e+01   1.0090125e+01   1.0189337e+01   9.7248640e+00   9.7093964e+00   9.7093964e+00   1.0216487e+01   1.0181850e+01
   1.8000000e+02   8.8088063e+00   1.0209581e+01   1.0113687e+01   1.0211742e+01   9.7937324e+00   9.7926705e+00   9.7926705e+00   1.0224776e+01   1.0180805e+01
   1.9000000e+02   8.9227702e+00   1.0223402e+01   1.0140421e+01   1.0217812e+01   9.8710066e+00   9.8650489e+00   9.8650489e+00   1.0237047e+01   1.0216178e+01
   2.0000000e+02   8.9777160e+00   1.0237814e+01   1.0171864e+01   1.0249068e+01   9.9077352e+00   9.9145185e+00   9.9145185e+00   1.0246863e+01   1.0230275e+01


==> BA_bandlim_sig1_500_8it50_snr.dat <==
   6.0000000e+01  -5.2327386e+00   9.4528614e+00   7.6111733e+00   9.4487510e+00   3.7738927e+00   3.4726895e+00   3.4726895e+00   8.7678158e+00   8.6092226e+00
   7.0000000e+01   1.3120932e+00   1.0027799e+01   9.4836382e+00   1.0043504e+01   6.4319292e+00   6.9740771e+00   6.9740771e+00   9.8441561e+00   9.4411516e+00
   8.0000000e+01   3.6310853e+00   1.0273744e+01   9.8967066e+00   1.0301928e+01   7.9637324e+00   8.4036309e+00   7.7196333e+00   1.0213572e+01   1.0058791e+01
   9.0000000e+01   4.9429826e+00   1.0370762e+01   1.0123313e+01   1.0430716e+01   8.8779115e+00   8.8977015e+00   5.1310835e+00   1.0371556e+01   1.0282136e+01
   1.0000000e+02   5.7620272e+00   1.0447580e+01   1.0206795e+01   1.0496488e+01   9.2690240e+00   9.2612184e+00   6.1609328e-01   1.0457135e+01   1.0412580e+01
   1.1000000e+02   6.8058385e+00   1.0492059e+01   1.0239258e+01   1.0544243e+01   9.6664645e+00   9.6072673e+00  -1.8081747e-01   1.0512389e+01   1.0504589e+01
   1.2000000e+02   7.2961288e+00   1.0547704e+01   1.0356830e+01   1.0590099e+01   9.8124952e+00   9.8353829e+00  -1.8081747e-01   1.0539017e+01   1.0578749e+01
   1.3000000e+02   7.8140062e+00   1.0587457e+01   1.0359830e+01   1.0635656e+01   9.9609520e+00   1.0012035e+01  -1.8081747e-01   1.0555516e+01   1.0614850e+01
   1.4000000e+02   8.1956494e+00   1.0620786e+01   1.0469780e+01   1.0667873e+01   1.0227672e+01   1.0156969e+01  -1.8081747e-01   1.0569232e+01   1.0644572e+01
   1.5000000e+02   8.4674383e+00   1.0661366e+01   1.0512027e+01   1.0703878e+01   1.0280015e+01   1.0253536e+01  -1.8487218e-01   1.0610494e+01   1.0669216e+01
   1.6000000e+02   8.7193814e+00   1.0687126e+01   1.0555561e+01   1.0730997e+01   1.0366306e+01   1.0377754e+01  -1.9492679e-01   1.0669008e+01   1.0698948e+01
   1.7000000e+02   9.0634586e+00   1.0712145e+01   1.0596487e+01   1.0748414e+01   1.0435799e+01   1.0457344e+01  -1.8408683e-01   1.0704185e+01   1.0729036e+01
   1.8000000e+02   9.0163194e+00   1.0742012e+01   1.0621163e+01   1.0770089e+01   1.0486523e+01   1.0520262e+01  -1.8319039e-01   1.0735570e+01   1.0748192e+01
   1.9000000e+02   9.2901939e+00   1.0761365e+01   1.0624476e+01   1.0791607e+01   1.0603061e+01   1.0584058e+01  -1.8348018e-01   1.0758457e+01   1.0766226e+01
   2.0000000e+02   9.3740008e+00   1.0779267e+01   1.0670533e+01   1.0798361e+01   1.0642674e+01   1.0632071e+01  -2.0281018e-01   1.0777875e+01   1.0784258e+01


==> ER_bandlim_sig1_1000_p02it50_snr.dat <==
   6.0000000e+01  -5.9009787e+00   8.4141890e+00   4.4704983e+00   7.0096245e+00   4.0900636e+00  -1.7514114e+00  -2.2793337e+00   9.1772408e+00   9.9718172e+00
   7.0000000e+01  -4.6987043e+00   9.6052488e+00   7.0815409e+00   8.9667275e+00   5.1840825e+00   1.4490889e+00   3.3922547e-01   9.5384596e+00   1.0194520e+01
   8.0000000e+01  -1.7672821e+00   9.8676258e+00   8.5307465e+00   9.4792857e+00   6.0120515e+00   3.7053091e+00   2.8885930e+00   9.6498757e+00   1.0254410e+01
   9.0000000e+01  -6.3184627e-02   1.0060275e+01   9.0428910e+00   9.8593837e+00   5.7584901e+00   5.0060133e+00   4.8673882e+00   9.8668738e+00   1.0288726e+01
   1.0000000e+02   2.3320931e+00   1.0145887e+01   9.3743477e+00   9.8498598e+00   5.8121388e+00   5.7989004e+00   5.6812535e+00   1.0002126e+01   1.0300247e+01
   1.1000000e+02   3.4058270e+00   1.0196113e+01   9.5153975e+00   1.0077238e+01   5.2101780e+00   6.1162402e+00   6.4156620e+00   1.0028952e+01   1.0324629e+01
   1.2000000e+02   4.5072480e+00   1.0223468e+01   9.4397587e+00   1.0130471e+01   5.8358161e+00   6.8280322e+00   6.9445629e+00   1.0055307e+01   1.0347290e+01
   1.3000000e+02   5.1826671e+00   1.0250791e+01   9.5639789e+00   1.0220297e+01   6.8887593e+00   7.4729278e+00   7.2927876e+00   1.0063743e+01   1.0357363e+01
   1.4000000e+02   6.7817624e+00   1.0275486e+01   9.7398477e+00   1.0229432e+01   7.3334981e+00   7.6920098e+00   7.8014924e+00   1.0074904e+01   1.0369637e+01
   1.5000000e+02   7.4318947e+00   1.0302942e+01   9.6238236e+00   1.0262430e+01   7.4266434e+00   8.2045921e+00   8.0397888e+00   1.0084197e+01   1.0378407e+01
   1.6000000e+02   7.8462055e+00   1.0324344e+01   9.9336323e+00   1.0311631e+01   8.1991533e+00   8.2447342e+00   8.2590506e+00   1.0104041e+01   1.0385654e+01
   1.7000000e+02   8.2601646e+00   1.0341264e+01   1.0039067e+01   1.0310949e+01   8.4874393e+00   8.5346658e+00   8.5040072e+00   1.0191838e+01   1.0390120e+01
   1.8000000e+02   8.1771055e+00   1.0354933e+01   1.0041373e+01   1.0336788e+01   8.4809306e+00   8.6979432e+00   8.6566413e+00   1.0331504e+01   1.0388717e+01
   1.9000000e+02   8.6448449e+00   1.0368982e+01   1.0111036e+01   1.0355269e+01   8.6067739e+00   8.8438226e+00   8.7180153e+00   1.0369284e+01   1.0396679e+01
   2.0000000e+02   8.7790123e+00   1.0381193e+01   1.0138883e+01   1.0353630e+01   8.6278878e+00   9.0654345e+00   8.8208341e+00   1.0391870e+01   1.0403835e+01


==> ER_bandlim_sig1_500_p02it50_snr.dat <==
   6.0000000e+01  -8.2176516e+00   9.6449838e+00   6.0752353e+00   8.3816211e+00   7.6833410e-01  -3.3718357e+00  -4.3254001e+00   9.3756721e+00   1.0022598e+01
   7.0000000e+01  -7.3670874e+00   1.0074742e+01   8.8035651e+00   9.5556289e+00   3.1256341e+00   1.0854617e+00  -5.8511313e-02   9.7705289e+00   1.0226818e+01
   8.0000000e+01  -2.5424231e+00   1.0249586e+01   9.4658004e+00   1.0046554e+01   2.9210442e+00   4.3046110e+00   2.6862866e+00   1.0056791e+01   1.0341984e+01
   9.0000000e+01  -5.2425622e-01   1.0342243e+01   9.8766075e+00   1.0178543e+01   3.9217831e+00   5.0029301e+00   4.0377504e+00   1.0108341e+01   1.0395780e+01
   1.0000000e+02   1.3028264e+00   1.0394537e+01   1.0018470e+01   1.0263616e+01   4.7603206e+00   5.4659965e+00   5.5826168e+00   1.0185909e+01   1.0442364e+01
   1.1000000e+02   3.6778444e+00   1.0444821e+01   1.0069116e+01   1.0311090e+01   5.2561553e+00   6.5041263e+00   6.4030009e+00   1.0233029e+01   1.0500229e+01
   1.2000000e+02   5.5605483e+00   1.0479503e+01   1.0057017e+01   1.0400657e+01   6.0884034e+00   7.0354733e+00   6.8698906e+00   1.0252785e+01   1.0524287e+01
   1.3000000e+02   4.2196442e+00   1.0517774e+01   1.0206773e+01   1.0433465e+01   6.5716586e+00   7.3172968e+00   7.3781423e+00   1.0294236e+01   1.0550365e+01
   1.4000000e+02   6.1282740e+00   1.0539087e+01   1.0352301e+01   1.0500973e+01   7.7875054e+00   7.9558180e+00   8.0015581e+00   1.0443355e+01   1.0566734e+01
   1.5000000e+02   6.8379553e+00   1.0559974e+01   1.0398862e+01   1.0534093e+01   8.2162114e+00   8.1044571e+00   8.3005034e+00   1.0524307e+01   1.0591530e+01
   1.6000000e+02   7.8864258e+00   1.0581420e+01   1.0415417e+01   1.0547954e+01   8.4233575e+00   8.4662201e+00   8.6770197e+00   1.0577301e+01   1.0604841e+01
   1.7000000e+02   8.2318106e+00   1.0602451e+01   1.0443843e+01   1.0565615e+01   8.6129162e+00   8.9006013e+00   8.8442695e+00   1.0603360e+01   1.0620494e+01
   1.8000000e+02   8.2139680e+00   1.0619989e+01   1.0509656e+01   1.0586728e+01   8.6945703e+00   8.9799111e+00   8.8958931e+00   1.0627439e+01   1.0635853e+01
   1.9000000e+02   8.9985557e+00   1.0630791e+01   1.0534206e+01   1.0603313e+01   9.5562584e+00   9.1476335e+00   9.0872321e+00   1.0644534e+01   1.0644546e+01
   2.0000000e+02   8.8787629e+00   1.0643752e+01   1.0552555e+01   1.0612745e+01   9.0436730e+00   9.1532482e+00   9.1204355e+00   1.0654980e+01   1.0653692e+01


==> WS_bandlim_sig1_1000_5_p2it50_snr.dat <==
   6.0000000e+01  -5.7826894e+00   8.6547049e+00   7.0557998e+00   7.5577201e+00   7.5277239e+00   8.3870094e+00  -2.5375006e-01   8.0965831e+00   8.4561888e+00
   7.0000000e+01  -1.7727392e+00   8.9619948e+00   8.2157765e+00   8.4896612e+00   8.4977908e+00   8.8649916e+00   3.8947394e+00   8.7784650e+00   8.9403200e+00
   8.0000000e+01   1.3907582e+00   9.1340174e+00   8.6480550e+00   8.7706609e+00   8.8851898e+00   9.1319400e+00   5.8030605e+00   9.0343102e+00   9.1416846e+00
   9.0000000e+01   4.1797801e+00   9.2309209e+00   8.9068945e+00   8.9472714e+00   8.9645234e+00   9.1666925e+00   6.9836584e+00   9.1504253e+00   9.2263821e+00
   1.0000000e+02   5.3784074e+00   9.3084540e+00   9.0350975e+00   9.1133481e+00   9.1889408e+00   9.2958884e+00   7.5507946e+00   9.2575258e+00   9.2965589e+00
   1.1000000e+02   6.0708469e+00   9.3745248e+00   9.1966845e+00   9.2076836e+00   9.2383694e+00   9.4318433e+00   8.1346413e+00   9.3849437e+00   9.3771871e+00
   1.2000000e+02   6.5521032e+00   9.4281260e+00   9.2318839e+00   9.3416205e+00   9.3353663e+00   9.5097237e+00   8.4383891e+00   9.4653397e+00   9.4417569e+00
   1.3000000e+02   7.4108796e+00   9.4766969e+00   9.3164116e+00   9.4142956e+00   9.3975100e+00   9.5562032e+00   8.5328735e+00   9.5251977e+00   9.5218159e+00
   1.4000000e+02   8.0124078e+00   9.5198877e+00   9.4305109e+00   9.4566828e+00   9.4868632e+00   9.6809267e+00   8.8259347e+00   9.5700817e+00   9.5604160e+00
   1.5000000e+02   8.1704677e+00   9.5629087e+00   9.4849879e+00   9.4824105e+00   9.5063119e+00   9.7112282e+00   9.1012429e+00   9.5814548e+00   9.5986542e+00
   1.6000000e+02   8.1460679e+00   9.5974621e+00   9.5062339e+00   9.5736514e+00   9.5982298e+00   9.7528901e+00   9.2628941e+00   9.6132239e+00   9.6293765e+00
   1.7000000e+02   8.5588650e+00   9.6336093e+00   9.5699303e+00   9.6030968e+00   9.6324417e+00   9.8386576e+00   9.3568295e+00   9.6818599e+00   9.6619469e+00
   1.8000000e+02   8.7525831e+00   9.6791221e+00   9.6490550e+00   9.6419780e+00   9.6546606e+00   9.8837131e+00   9.3789454e+00   9.7378809e+00   9.7298961e+00
   1.9000000e+02   8.8711507e+00   9.7131191e+00   9.6617767e+00   9.6877936e+00   9.6848744e+00   9.8848355e+00   9.5007775e+00   9.7808736e+00   9.7280402e+00
   2.0000000e+02   9.0486855e+00   9.7502227e+00   9.7251872e+00   9.7195452e+00   9.7930498e+00   9.9487001e+00   9.5557919e+00   9.8321974e+00   9.7821290e+00


==> WS_bandlim_sig1_500_5_p2it50_snr.dat <==
   6.0000000e+01  -1.1714378e+01   8.9069878e+00   8.1665040e+00   8.3480840e+00   8.5469244e+00  -5.6773596e+00  -3.2875231e+00   8.5173478e+00   8.5822117e+00
   7.0000000e+01  -4.5629435e+00   9.1966621e+00   8.9345247e+00   8.9806088e+00   9.0670154e+00  -3.2677756e+00   1.5606575e+00   9.0260155e+00   9.0293980e+00
   8.0000000e+01   1.1021343e-02   9.3806579e+00   9.1507320e+00   9.1315851e+00   9.3956916e+00  -1.2726205e+00   4.6961029e+00   9.2648852e+00   9.3304254e+00
   9.0000000e+01   2.8767681e+00   9.5091299e+00   9.3516240e+00   9.3337630e+00   9.5324032e+00  -3.7763116e-01   5.9689386e+00   9.4294182e+00   9.4495544e+00
   1.0000000e+02   5.0709245e+00   9.6466077e+00   9.4777069e+00   9.5406692e+00   9.6746160e+00   4.5136139e-01   6.8998090e+00   9.5555597e+00   9.6294293e+00
   1.1000000e+02   5.9891856e+00   9.7250183e+00   9.5680832e+00   9.6890740e+00   9.7699749e+00   1.2385241e+00   7.8934965e+00   9.6880853e+00   9.7045366e+00
   1.2000000e+02   6.9330687e+00   9.8206323e+00   9.7592389e+00   9.7824209e+00   9.9645511e+00   1.1052459e+00   8.1993951e+00   9.7855704e+00   9.8272448e+00
   1.3000000e+02   7.6883968e+00   9.8999959e+00   9.8294019e+00   9.8291204e+00   1.0003154e+01   1.2875702e+00   8.7970543e+00   9.8884404e+00   9.8882451e+00
   1.4000000e+02   7.7251325e+00   9.9738169e+00   9.9039957e+00   9.9098996e+00   1.0099426e+01   2.5361143e+00   8.9893475e+00   9.9703446e+00   9.9781777e+00
   1.5000000e+02   8.4049133e+00   1.0045309e+01   9.9518274e+00   9.9974520e+00   1.0178600e+01   5.3117913e+00   9.4858924e+00   1.0041760e+01   1.0023133e+01
   1.6000000e+02   8.4940662e+00   1.0097622e+01   1.0019448e+01   1.0071768e+01   1.0237427e+01   7.5747870e+00   9.5007744e+00   1.0078975e+01   1.0104870e+01
   1.7000000e+02   8.9589176e+00   1.0154206e+01   1.0136889e+01   1.0129243e+01   1.0283591e+01   8.5532655e+00   9.7975699e+00   1.0119438e+01   1.0133836e+01
   1.8000000e+02   9.0872662e+00   1.0207032e+01   1.0215405e+01   1.0211844e+01   1.0333778e+01   9.2890019e+00   9.8166451e+00   1.0183853e+01   1.0175657e+01
   1.9000000e+02   9.3093347e+00   1.0249394e+01   1.0288416e+01   1.0233262e+01   1.0372282e+01   9.6586161e+00   9.9747466e+00   1.0236417e+01   1.0245366e+01
   2.0000000e+02   9.2906215e+00   1.0310869e+01   1.0274097e+01   1.0300939e+01   1.0431652e+01   1.0046702e+01   1.0088109e+01   1.0297662e+01   1.0265992e+01


==> comm_bandlim_sig1_1000_10it50_2020_12_4_21_53_snr.dat <==
   6.0000000e+01  -2.2641255e+01   7.9826797e+00   5.9336931e+00   3.8756377e+00  -1.8086515e+01  -1.4824065e+01  -1.4233554e+01   2.9759227e+00   2.1684718e+00
   7.0000000e+01  -1.3835183e+01   8.9093735e+00   8.0093897e+00   7.4232564e+00  -1.1788967e+01  -6.8134240e+00  -6.8592372e+00   7.4498260e+00   4.9368418e+00
   8.0000000e+01  -6.5435129e+00   9.0893159e+00   8.5236220e+00   7.9458003e+00  -8.7613942e+00  -2.6985388e+00  -1.7034471e+00   8.0005431e+00   6.0349760e+00
   9.0000000e+01  -3.5365189e+00   9.2267886e+00   8.4490479e+00   8.2164250e+00  -6.0733568e+00  -5.2881058e-01   7.2681283e-01   8.5190638e+00   7.1552066e+00
   1.0000000e+02  -3.7768744e-01   9.3357493e+00   9.0153552e+00   8.4150430e+00  -5.0110079e+00   1.6560190e+00   2.3518922e+00   9.1289302e+00   7.2034527e+00
   1.1000000e+02   3.0293627e+00   9.4719695e+00   9.1753916e+00   8.3498911e+00  -3.8053795e+00   4.2649133e+00   3.3668861e+00   9.5662559e+00   8.0216988e+00
   1.2000000e+02   4.2809670e+00   9.5788370e+00   9.5183869e+00   8.5782289e+00  -2.9524674e+00   4.9124177e+00   4.7794705e+00   9.6448856e+00   8.3080716e+00
   1.3000000e+02   4.9482526e+00   9.6653812e+00   9.6045979e+00   8.8505345e+00  -1.9595619e+00   5.5273142e+00   5.8123540e+00   9.6924689e+00   8.4990650e+00
   1.4000000e+02   6.0513251e+00   9.7284710e+00   9.7338259e+00   9.0290640e+00  -1.9734565e+00   6.5298977e+00   6.5195291e+00   9.7488777e+00   8.8560970e+00
   1.5000000e+02   7.1907338e+00   9.7937642e+00   9.7145125e+00   9.3538091e+00  -1.0360076e+00   7.2464511e+00   7.3800522e+00   9.7753230e+00   8.8813220e+00
   1.6000000e+02   7.6049495e+00   9.8628900e+00   9.7998227e+00   9.5145803e+00  -1.2166258e+00   7.3311552e+00   7.5415582e+00   9.8160041e+00   9.0974052e+00
   1.7000000e+02   7.3861068e+00   9.9139006e+00   9.8572021e+00   9.4014485e+00  -4.8904187e-01   7.7622452e+00   7.9629965e+00   9.8499325e+00   9.2552830e+00
   1.8000000e+02   8.3008679e+00   9.9692208e+00   9.9748604e+00   9.4713716e+00  -1.8724451e-01   8.3012030e+00   8.1105024e+00   9.8807815e+00   9.3770711e+00
   1.9000000e+02   8.7864610e+00   1.0008031e+01   1.0037805e+01   9.6139690e+00   1.6555799e+00   8.3708920e+00   8.3674218e+00   9.9265594e+00   9.4091497e+00
   2.0000000e+02   8.9167149e+00   1.0028622e+01   1.0073975e+01   9.7381635e+00   3.4693677e+00   8.5117192e+00   8.5657725e+00   9.9632811e+00   9.5244657e+00


==> comm_bandlim_sig1_500_10it50_2020_12_4_18_17_snr.dat <==
   6.0000000e+01  -2.8726914e+01   5.2953784e+00  -7.2617576e+00  -2.0605932e+01  -2.5684776e+01  -2.0986181e+01  -2.1030108e+01   5.7723719e+00  -1.1212014e+00
   7.0000000e+01  -1.7245845e+01   8.7491186e+00  -2.9466633e+00  -1.2884995e+01  -1.2458549e+01  -1.2474209e+01  -1.2662791e+01   9.2741027e+00   3.1287590e+00
   8.0000000e+01  -7.7439988e+00   9.4977801e+00   1.9945449e+00  -7.0526597e+00  -7.3168184e+00  -7.2615106e+00  -7.5694814e+00   9.4670580e+00   5.4546308e+00
   9.0000000e+01  -6.7746713e+00   9.7374291e+00   4.5405697e+00  -4.2664549e+00  -3.4814187e+00  -2.9571305e+00  -1.8565767e+00   9.6429107e+00   7.0643896e+00
   1.0000000e+02   1.8152146e-01   9.8732219e+00   6.9521330e+00  -1.9518253e+00  -1.2153830e+00   2.2091034e-01   9.5374823e-01   9.7410082e+00   7.6107349e+00
   1.1000000e+02   1.5781409e+00   9.9773725e+00   7.3106556e+00  -9.2375859e-01  -5.4618504e-02   1.8842116e+00   2.3618033e+00   9.8907712e+00   7.8073401e+00
   1.2000000e+02   4.0671697e+00   1.0085786e+01   8.7521673e+00   8.8970481e-01   1.5353661e+00   3.1022825e+00   3.2785583e+00   1.0001024e+01   8.4861148e+00
   1.3000000e+02   5.3644200e+00   1.0175335e+01   9.2649237e+00   2.6668572e+00   3.7204295e+00   3.9643387e+00   3.2901146e+00   1.0058695e+01   8.8680646e+00
   1.4000000e+02   6.8517560e+00   1.0250274e+01   9.5516796e+00   3.2328953e+00   5.0544139e+00   5.2027893e+00   5.0993044e+00   1.0125731e+01   9.1180583e+00
   1.5000000e+02   5.9828334e+00   1.0297771e+01   1.0049994e+01   4.3316372e+00   5.6046507e+00   5.5284438e+00   3.9768234e+00   1.0183884e+01   9.3998609e+00
   1.6000000e+02   7.7581971e+00   1.0372999e+01   9.8650923e+00   5.2141566e+00   6.2259070e+00   5.6277116e+00   2.7337809e+00   1.0212878e+01   9.6969755e+00
   1.7000000e+02   7.6921862e+00   1.0416412e+01   1.0364510e+01   5.1072736e+00   6.7363940e+00   6.3283152e+00   1.1794904e+00   1.0257231e+01   9.8190300e+00
   1.8000000e+02   8.3207025e+00   1.0451666e+01   1.0287763e+01   5.2506021e+00   7.1962603e+00   6.7354137e+00   3.8578455e-01   1.0318237e+01   9.8326022e+00
   1.9000000e+02   8.8371220e+00   1.0494543e+01   1.0480214e+01   6.0117890e+00   7.3561492e+00   7.5810791e+00   2.3715705e-01   1.0366234e+01   9.9898074e+00
   2.0000000e+02   8.8729188e+00   1.0523627e+01   1.0528100e+01   6.9308071e+00   8.0750391e+00   8.4066382e+00   9.1799556e-02   1.0400858e+01   1.0085517e+01


==> knn_bandlim_sig1_1000_8it50_snr.dat <==
   6.0000000e+01  -2.5372907e+01   8.0401003e+00   6.9066655e+00   7.1697570e+00   7.7366642e+00  -9.3420251e+00  -6.4371718e+01   7.5844463e+00   7.1181001e+00
   7.0000000e+01  -1.2638895e+01   8.3036070e+00   7.9702065e+00   7.9681167e+00   8.2003288e+00  -3.4335443e+00  -5.0260698e+01   8.2297147e+00   7.8803915e+00
   8.0000000e+01  -3.3286529e+00   8.5341299e+00   8.2631399e+00   8.3866295e+00   8.4211792e+00  -1.2584797e+00  -4.0793191e+01   8.4783675e+00   8.3099872e+00
   9.0000000e+01  -1.4625451e+00   8.6942067e+00   8.5613051e+00   8.5865619e+00   8.7624456e+00   1.0373545e-01  -3.6181652e+01   8.6421565e+00   8.4536519e+00
   1.0000000e+02   2.0476670e+00   8.8341611e+00   8.7355272e+00   8.7370012e+00   8.8164299e+00   1.4673213e+00  -3.0488477e+01   8.8150228e+00   8.6832085e+00
   1.1000000e+02   4.5088991e+00   8.9744754e+00   8.9274405e+00   8.9322762e+00   9.0907116e+00   1.5075728e+00  -2.6361393e+01   8.9245477e+00   8.8836695e+00
   1.2000000e+02   5.6782764e+00   9.0827388e+00   9.0581951e+00   9.1156706e+00   9.1876484e+00   1.6566531e+00  -2.3612595e+01   9.0205927e+00   8.9456114e+00
   1.3000000e+02   6.5304660e+00   9.1762337e+00   9.1499723e+00   9.1674918e+00   9.2545026e+00   3.0536902e+00  -2.1996984e+01   9.1589690e+00   9.0950800e+00
   1.4000000e+02   6.6355013e+00   9.2471249e+00   9.2363254e+00   9.2048056e+00   9.3197503e+00   2.8132001e+00  -1.9593097e+01   9.2625555e+00   9.1981900e+00
   1.5000000e+02   7.3779837e+00   9.3198614e+00   9.3387795e+00   9.3203384e+00   9.4014726e+00   3.5756812e+00  -1.8294542e+01   9.3309760e+00   9.1908231e+00
   1.6000000e+02   7.6134169e+00   9.3878287e+00   9.3637357e+00   9.3954816e+00   9.4930951e+00   4.3649365e+00  -1.6608348e+01   9.3926235e+00   9.2468046e+00
   1.7000000e+02   8.1266880e+00   9.4404473e+00   9.4617641e+00   9.4815814e+00   9.5625220e+00   4.9696380e+00  -1.4696198e+01   9.4611689e+00   9.2732725e+00
   1.8000000e+02   8.5157926e+00   9.4921854e+00   9.5000590e+00   9.5342941e+00   9.6247925e+00   6.6424071e+00  -1.1999299e+01   9.5309423e+00   9.3735156e+00
   1.9000000e+02   8.7152539e+00   9.5404305e+00   9.5858812e+00   9.6035014e+00   9.6620486e+00   6.7989816e+00  -9.9293896e+00   9.5837194e+00   9.4064869e+00
   2.0000000e+02   8.6857263e+00   9.5754421e+00   9.6244123e+00   9.6373781e+00   9.6820279e+00   7.2501911e+00  -1.0095659e+01   9.6351769e+00   9.5112887e+00


==> knn_bandlim_sig1_500_8it50_snr.dat <==
   6.0000000e+01  -3.3454273e+01   8.3080105e+00   7.6254569e+00   7.8081530e+00  -4.9876818e+00  -8.7043474e+01  -3.4982739e+01   7.7250227e+00   6.5430277e+00
   7.0000000e+01  -1.1824180e+01   8.5852465e+00   8.4130204e+00   8.4071629e+00  -8.6904585e-01  -8.7462557e+01  -2.4443833e+01   8.6206366e+00   7.7879646e+00
   8.0000000e+01  -9.3008806e+00   8.8101027e+00   8.6591102e+00   8.7490547e+00  -1.9626757e-02  -7.4239885e+01  -1.5495796e+01   8.8707936e+00   8.2211819e+00
   9.0000000e+01  -2.8565896e+00   8.9896217e+00   8.8710302e+00   8.9702491e+00   2.4424365e+00  -4.8502066e+01  -1.1442719e+01   9.0220932e+00   8.3320092e+00
   1.0000000e+02   2.6421103e-01   9.1651504e+00   9.1055269e+00   9.2707798e+00   2.7597594e+00  -3.2635030e+01  -6.5800765e+00   9.1465460e+00   8.5148958e+00
   1.1000000e+02   3.3108685e+00   9.2989464e+00   9.2501236e+00   9.3452542e+00   3.6300278e+00  -2.0244118e+01  -4.1052729e+00   9.2869486e+00   8.7685882e+00
   1.2000000e+02   4.9822324e+00   9.4414311e+00   9.3707686e+00   9.5112270e+00   4.7737528e+00  -1.6533487e+01  -1.1566790e+00   9.3884532e+00   8.8306058e+00
   1.3000000e+02   6.1677324e+00   9.5530900e+00   9.4778638e+00   9.6257475e+00   4.6728434e+00  -1.3672894e+01  -1.2395853e+00   9.4701551e+00   9.0784964e+00
   1.4000000e+02   5.8623526e+00   9.6515855e+00   9.6220933e+00   9.7016950e+00   5.3531690e+00  -9.3990057e+00   5.5490620e-01   9.5784776e+00   9.1260696e+00
   1.5000000e+02   7.3663088e+00   9.7388817e+00   9.7066598e+00   9.8517890e+00   5.9915395e+00  -2.0483673e+00   2.4489006e+00   9.6784487e+00   9.2633241e+00
   1.6000000e+02   7.6394040e+00   9.8121313e+00   9.8230907e+00   9.9120055e+00   6.3681137e+00   1.1101687e+00   2.8688992e+00   9.7572657e+00   9.4610384e+00
   1.7000000e+02   8.2016513e+00   9.8910624e+00   9.9002951e+00   9.9530048e+00   5.9003610e+00   2.6282121e+00   3.9127770e+00   9.8188646e+00   9.3318173e+00
   1.8000000e+02   8.6157690e+00   9.9619452e+00   9.9608396e+00   9.9960511e+00   6.4736652e+00   3.3552855e+00   5.0640529e+00   9.8977753e+00   9.5834503e+00
   1.9000000e+02   8.7892190e+00   1.0020889e+01   9.9968162e+00   1.0104993e+01   6.9424913e+00   4.9504008e+00   5.7984492e+00   9.9593744e+00   9.7125014e+00
   2.0000000e+02   9.0609845e+00   1.0076073e+01   1.0078600e+01   1.0132440e+01   7.0140772e+00   5.5432591e+00   6.1649714e+00   1.0023517e+01   9.7511091e+00


==> recon_iter_compare_2021_8_19_23_5_execution_times_combine.dat <==
500.0,0.20801978,2.7290735,0.6136061319999999,0.14536582,0.5264654,2.530842980412728
1000.0,0.46040404,7.417575099999999,2.48861706,0.63932958,0.91036962,1.9773276098967332
2000.0,1.1010521999999998,21.560677,9.806138899999999,3.3168083,1.8746921000000003,1.7026368958710592
4000.0,2.5472228,65.091099,38.59193320000001,18.125222,4.2058798,1.651162905734041
8000.0,6.1634421999999995,165.85263,115.273786,96.481426,9.4916781,1.5399962864906886
50000.0,71.872865,,11066.774,1759.2765,699.49369,9.732375215597708
100000.0,167.81094,,,,1525.4184,9.090101038704631


==> recon_iter_compare_2021_8_19_23_5_snrs_combine.dat <==
500.0,6.796286,9.7775692,9.8306149,8.9618666,9.0467073
1000.0,7.890911099999999,9.6936801,9.805677099999999,9.2511982,9.3637614
2000.0,8.2296601,9.3842439,9.3930273,9.2449605,9.3272975
4000.0,7.9939212,9.5396416,9.5138414,9.3576397,9.4660446
8000.0,8.1140625,8.944923,8.9837462,8.9426038,8.919696400000001
50000.0,2.1051447100000003,,2.14337963,2.12793853,2.12510763
100000.0,2.8633885,,,,2.88345785


==> recon_iter_compare_2021_9_4_4_31_execution_times_combine.dat <==
500.0,0.1803096,3.9070087,0.608439384,0.13788926,0.46650922,2.5872677882930253
1000.0,0.44662708,21.666432,2.9501286,0.66033846,0.84609188,1.8944034472786557
2000.0,1.0345648,125.94776999999999,13.4718932,3.8967568999999997,1.7784202,1.7190031982530238
4000.0,2.5730237999999996,597.2148900000001,65.81937740000001,28.566941999999997,4.265277200000001,1.65769053515945
8000.0,6.7881243,2377.9245,272.300616,188.80909,9.3758718,1.3812168701742837
50000.0,89.10347900000002,,,2504.5667,957.69014,10.748066750569864
100000.0,267.77843,,,,2485.7305,9.282788385905471


==> recon_iter_compare_2021_9_4_4_31_snrs_combine.dat <==
500.0,6.4065246,10.138641999999999,10.021146,-5.6096469,9.417584800000002
1000.0,7.0907039,9.6977552,9.6198116,7.1348120999999995,8.610600699999999
2000.0,7.1555919999999995,9.613375099999999,9.6504384,9.1301853,9.155594500000001
4000.0,7.527392599999999,9.4282504,9.4355465,9.0579836,9.3013694
8000.0,8.042706299999999,9.578268099999999,9.5560681,9.163546499999999,9.476932099999999
50000.0,0.91832308,,,0.82972877,1.1116911
100000.0,0.73237808,,,,0.79318043


==> recon_iter_compare_time_vs_samples_useful_2021_7_23_21_15_exchanged_alg_times_vs_samples.dat <==
64.0,196.74591,5991.3718,180.74621000000002
128.0,192.66042,5549.5249,208.04504
256.0,170.92947,5953.2443,225.15441
512.0,173.14661999999998,5338.0587,307.87754
1024.0,215.84392999999997,4832.6855,430.7681
2048.0,199.95295,3783.7771,719.2590799999999
4096.0,95.043274,2058.5899,813.12385
8192.0,170.33823,1930.729,2016.5055
16384.0,76.60220100000001,1365.526,2229.0497
32768.0,164.99052,1165.3268,6339.5592


==> recon_iter_compare_time_vs_samples_useful_2021_7_23_21_4_exchanged_alg_times_vs_samples.dat <==
64.0,9.640658,83.99284399999999,135.95021,234.35075,19.702285
128.0,10.189255000000001,177.242,225.74958999999998,168.94949,23.173573
256.0,11.302807000000001,571.8323,194.38115,159.96891000000002,27.994355
512.0,9.657011,1309.6709,238.91685,111.25639,24.825170999999997
1024.0,9.67207,2750.8186,325.14529,46.638385,30.787694000000002
2048.0,10.164536,5691.4649,505.61343,36.588177,50.23834
4096.0,10.194483,10115.791,827.51484,32.521640000000005,85.20195


==> recon_iter_compare_time_vs_samples_useful_2021_7_24_19_24_exchanged_alg_times_vs_samples.dat <==
64.0,284.32108,78931.98700000001,160.64369
128.0,298.31405,69383.978,409.98222000000004
256.0,316.57096,42748.875,379.1008
512.0,302.0994,22043.613999999998,609.72465
1024.0,306.20215,11708.868999999999,722.83623
2048.0,319.50473,6807.3771,1417.1255
4096.0,126.37915,4397.948,1517.0439
8192.0,298.06994,2354.0762,3753.1167
16384.0,145.28812,1865.128,4090.0734
32768.0,395.49036,2056.568,11813.403


==> recon_iter_compare_time_vs_samples_useful_2021_7_24_20_19_exchanged_alg_times_vs_samples.dat <==
64.0,9.288497999999999,2354.1829,552.96362,1028.7899,17.337885
128.0,9.915832,5204.3394,397.29969,578.42972,21.605912
256.0,9.917883999999999,9744.1204,415.61041,252.02266,30.625004999999998
512.0,10.479948,18411.558999999997,348.48156,106.71223,27.177574
1024.0,9.385732,30852.613999999998,382.62481,52.097713,27.52703
2048.0,9.445271,55565.170999999995,543.74395,45.492831,47.645594
4096.0,10.582487,82463.902,1079.9682,39.719132,86.56469799999999


==> set_avg.dat <==
   6.0000000e+01   2.2000000e-01   4.8700000e-01   5.2000000e-01   4.3800000e-01   5.3100000e-01
   7.0000000e+01   4.6700000e-01   6.3900000e-01   6.4700000e-01   4.9700000e-01   5.9700000e-01
   8.0000000e+01   3.8900000e-01   6.7900000e-01   6.7600000e-01   5.1300000e-01   7.1200000e-01
   9.0000000e+01   4.9000000e-01   7.0100000e-01   6.8800000e-01   4.4800000e-01   7.1500000e-01
   1.0000000e+02   5.4700000e-01   7.0800000e-01   6.9800000e-01   4.3900000e-01   7.2800000e-01
   1.1000000e+02   5.7400000e-01   7.1100000e-01   7.1100000e-01   4.5900000e-01   7.1500000e-01
   1.2000000e+02   6.3000000e-01   7.2100000e-01   7.2400000e-01   4.7000000e-01   7.5400000e-01
   1.3000000e+02   5.9500000e-01   7.3000000e-01   7.4300000e-01   5.0000000e-01   7.4400000e-01
   1.4000000e+02   6.5300000e-01   7.3100000e-01   7.2800000e-01   4.5800000e-01   7.4100000e-01
   1.5000000e+02   6.2400000e-01   7.3200000e-01   7.3600000e-01   4.5500000e-01   7.9100000e-01
   1.6000000e+02   7.1200000e-01   7.4500000e-01   7.2900000e-01   4.8400000e-01   7.6400000e-01
   1.7000000e+02   7.1200000e-01   7.5100000e-01   7.4600000e-01   4.8800000e-01   7.6900000e-01
   1.8000000e+02   6.7400000e-01   7.5800000e-01   7.4800000e-01   4.6600000e-01   7.7700000e-01
   1.9000000e+02   6.8200000e-01   7.5300000e-01   7.6700000e-01   4.7200000e-01   7.5900000e-01
   2.0000000e+02   6.5700000e-01   7.4700000e-01   7.6500000e-01   4.7300000e-01   7.8400000e-01


==> test_orthogonal.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   9.9936320e-01   9.9987864e-01   9.9996656e-01   9.9877203e-01   9.9986615e-01
   3.0000000e+00   9.9555920e-01   9.9969910e-01   9.9994080e-01   9.9833969e-01   9.9738454e-01
   4.0000000e+00   9.9316774e-01   9.9925323e-01   9.9989781e-01   9.9714440e-01   9.9407931e-01
   5.0000000e+00   9.8688336e-01   9.9829258e-01   9.9984908e-01   9.9432153e-01   9.9272185e-01
   6.0000000e+00   9.8791134e-01   9.9712895e-01   9.9980631e-01   9.9236381e-01   9.9095362e-01
   7.0000000e+00   9.8480653e-01   9.9616144e-01   9.9979014e-01   9.8952433e-01   9.8790706e-01
   8.0000000e+00   9.8368222e-01   9.9153099e-01   9.9961783e-01   9.8719483e-01   9.8467342e-01
   9.0000000e+00   9.7553627e-01   9.8900911e-01   9.9959624e-01   9.8418277e-01   9.8420149e-01
   1.0000000e+01   9.7085660e-01   9.8640887e-01   9.9946040e-01   9.8002354e-01   9.8159234e-01
   1.1000000e+01   9.6483760e-01   9.8453759e-01   9.9921135e-01   9.7503004e-01   9.7902507e-01
   1.2000000e+01   9.6003601e-01   9.6431284e-01   9.9909036e-01   9.7313973e-01   9.7725880e-01
   1.3000000e+01   9.5324355e-01   9.6382119e-01   9.9902768e-01   9.7011078e-01   9.7645825e-01
   1.4000000e+01   9.4991619e-01   9.6321606e-01   9.9871842e-01   9.6630768e-01   9.7643045e-01
   1.5000000e+01   9.4409019e-01   9.5653107e-01   9.9778019e-01   9.6384894e-01   9.7412972e-01
   1.6000000e+01   9.4150244e-01   9.5459702e-01   9.9756507e-01   9.5934455e-01   9.7304834e-01
   1.7000000e+01   9.3578728e-01   9.5414870e-01   9.9739972e-01   9.5017758e-01   9.7074029e-01
   1.8000000e+01   9.3274424e-01   9.5192017e-01   9.9682651e-01   9.4641708e-01   9.6867795e-01
   1.9000000e+01   9.2733998e-01   9.5068485e-01   9.9641664e-01   9.4342377e-01   9.6611160e-01
   2.0000000e+01   9.2177224e-01   9.4843124e-01   9.9576614e-01   9.3971296e-01   9.6199752e-01
   2.1000000e+01   9.1625013e-01   9.4699624e-01   9.9543542e-01   9.3070406e-01   9.5972855e-01
   2.2000000e+01   9.1224138e-01   9.2363423e-01   9.9512430e-01   9.1188386e-01   9.5355377e-01
   2.3000000e+01   9.0675199e-01   9.0901668e-01   9.9477061e-01   9.0872091e-01   9.5243240e-01
   2.4000000e+01   9.0185273e-01   9.0684772e-01   9.9387393e-01   9.0323395e-01   9.4979187e-01
   2.5000000e+01   8.9883709e-01   9.0498565e-01   9.9344022e-01   8.9545123e-01   9.4682143e-01
   2.6000000e+01   8.9197841e-01   9.0445356e-01   9.9265988e-01   8.8403778e-01   9.4276421e-01
   2.7000000e+01   8.8467587e-01   9.0385245e-01   9.9140078e-01   8.7892416e-01   9.3943318e-01
   2.8000000e+01   8.8032600e-01   9.0329369e-01   9.9058143e-01   8.7589131e-01   9.3768132e-01
   2.9000000e+01   8.7605198e-01   9.0213932e-01   9.8997975e-01   8.7027487e-01   9.3463374e-01
   3.0000000e+01   8.7054695e-01   9.0000526e-01   9.8939416e-01   8.6446201e-01   9.3247325e-01
   3.1000000e+01   8.6587345e-01   8.9867549e-01   9.8867514e-01   8.5984863e-01   9.3038842e-01
   3.2000000e+01   8.6108895e-01   8.9582907e-01   9.8660571e-01   8.5478177e-01   9.2752087e-01
   3.3000000e+01   8.5712436e-01   8.9414655e-01   9.8500691e-01   8.4678275e-01   9.2597053e-01
   3.4000000e+01   8.5459306e-01   8.9346895e-01   9.8294208e-01   8.4425877e-01   9.2293487e-01
   3.5000000e+01   8.4960537e-01   8.9042751e-01   9.8060464e-01   8.4128653e-01   9.1738664e-01
   3.6000000e+01   8.4422995e-01   8.8840879e-01   9.7865392e-01   8.3968131e-01   9.1377024e-01
   3.7000000e+01   8.3808325e-01   8.8100668e-01   9.7705259e-01   8.3809164e-01   9.0965900e-01
   3.8000000e+01   8.3289054e-01   8.7859379e-01   9.7434388e-01   8.3119117e-01   9.0764841e-01
   3.9000000e+01   8.2714813e-01   8.7644368e-01   9.7342033e-01   8.2877980e-01   9.0604777e-01
   4.0000000e+01   8.2308030e-01   8.6951115e-01   9.7087568e-01   8.1186840e-01   9.0074555e-01
   4.1000000e+01   8.1847393e-01   8.6795619e-01   9.6882031e-01   8.1033512e-01   8.9733466e-01
   4.2000000e+01   8.1351756e-01   8.6492843e-01   9.6613962e-01   8.0888728e-01   8.9416489e-01
   4.3000000e+01   8.0886125e-01   8.6335412e-01   9.6350303e-01   8.0581804e-01   8.8802221e-01
   4.4000000e+01   8.0362657e-01   8.6062677e-01   9.6037198e-01   8.0395045e-01   8.8291354e-01
   4.5000000e+01   7.9980940e-01   8.6024609e-01   9.5683150e-01   7.9592187e-01   8.7970934e-01
   4.6000000e+01   7.9459907e-01   8.5547522e-01   9.5358426e-01   7.9111971e-01   8.7568683e-01
   4.7000000e+01   7.8919632e-01   8.4888831e-01   9.5002729e-01   7.8668080e-01   8.7401768e-01
   4.8000000e+01   7.8383578e-01   8.4045928e-01   9.4495271e-01   7.8237733e-01   8.7029830e-01
   4.9000000e+01   7.7888428e-01   8.3485174e-01   9.4113957e-01   7.7782776e-01   8.6657095e-01
   5.0000000e+01   7.7403141e-01   8.2243915e-01   9.3670203e-01   7.6661518e-01   8.6361542e-01

